ZombieLoad: Cross-Privilege-Boundary Data Sampling

In early 2018, Meltdown first showed how to read arbitrary kernel memory from user space by exploiting side-effects from transient instructions. While this attack has been mitigated through stronger isolation boundaries between user and kernel space, Meltdown inspired an entirely new class of fault-driven transient execution attacks. Particularly, over the past year, Meltdown-type attacks have been extended to not only leak data from the L1 cache but also from various other microarchitectural structures, including the FPU register file and store buffer. In this paper, we present the ZombieLoad attack which uncovers a novel Meltdown-type effect in the processor's previously unexplored fill-buffer logic. Our analysis shows that faulting load instructions (i.e., loads that have to be re-issued for either architectural or microarchitectural reasons) may transiently dereference unauthorized destinations previously brought into the fill buffer by the current or a sibling logical CPU. Hence, we report data leakage of recently loaded stale values across logical cores. We demonstrate ZombieLoad's effectiveness in a multitude of practical attack scenarios across CPU privilege rings, OS processes, virtual machines, and SGX enclaves. We discuss both short and long-term mitigation approaches and arrive at the conclusion that disabling hyperthreading is the only possible workaround to prevent this extremely powerful attack on current processors.

==> data/fill_buffer_haswell.csv <==
stores,time
1,234
2,243
3,252
4,279
5,291
6,294
7,306
8,315
9,330
10,339
11,378
12,417
13,468
14,510
15,552
16,591
17,627
18,684
19,723


==> data/fill_buffer_one_ht.csv <==
stores,time
1,146
2,154
3,158
4,166
5,172
6,178
7,184
8,192
9,198
10,206
11,212
12,218
13,244
14,268
15,296
16,322
17,350
18,380
19,406


==> data/fill_buffer_skylake.csv <==
stores,time
1,263
2,268
3,278
4,290
5,300
6,308
7,318
8,330
9,342
10,350
11,358
12,367
13,413
14,455
15,487
16,538
17,541
18,587
19,634


==> data/fill_buffer_two_ht.csv <==
stores,time
1,150
2,152
3,158
4,166
5,170
6,176
7,186
8,190
9,198
10,206
11,212
12,218
13,244
14,272
15,296
16,320
17,348
18,378
19,404

